Lifted Neural Networks

We describe a novel family of models of multi- layer feedforward neural networks in which the activation functions are encoded via penalties in the training problem. Our approach is based on representing a non-decreasing activation function as the argmin of an appropriate convex optimiza- tion problem. The new framework allows for algo- rithms such as block-coordinate descent methods to be applied, in which each step is composed of a simple (no hidden layer) supervised learning problem that is parallelizable across data points and/or layers. Experiments indicate that the pro- posed models provide excellent initial guesses for weights for standard neural networks. In addi- tion, the model provides avenues for interesting extensions, such as robustness against noisy in- puts and optimizing over parameters in activation functions.

==> outline.txt <==
Outline for ArXiv paper

Title: Unfolded Neural Networks
Authors: LEG, GN, FP

Approach names
- Biconvex
- Unfolded
- Chained Ridge
- Adapted, adapted activation
- Geometric

- Introduction
+ Overview: main idea and results
+ Prior work
+ Paper outline

- Adapted neural networks
+ Activation functions via optimization
+ The adapted learning problem
+ Adapted prediction rule
+ Link with Lagrange relaxation

- Algorithm
+ Optimality conditions
+ Block-coordinate descent
+ Convergence results
+ Complexity analysis

- Special cases, variants and extensions
+ RELU and variants
+ Orthogonal NNs
+ Topology learning

- Numerical experiments
+ 
+ 

- Conclusions



==> rajiv_report_outlint.txt <==
Outline for Rajiv's Master's report

Title: Lifted recurrent neural networks


- Introduction
+ Overview: main idea and results
+ Prior work
+ Paper outline

- Background
+ lifted
+ + math formulation - condense it
+ + results

+ RNNs
+ + general structure
+ + weaknesses


- Model
+ Optimization structure
+ math

- Results

- Conclusion

- Future work



- Adapted neural networks
+ Activation functions via optimization
+ The adapted learning problem
+ Adapted prediction rule
+ Link with Lagrange relaxation

- Algorithm
+ Optimality conditions
+ Block-coordinate descent
+ Convergence results
+ Complexity analysis

- Special cases, variants and extensions
+ RELU and variants
+ Orthogonal NNs
+ Topology learning

- Numerical experiments
+ 
+ 

- Conclusions


